PowerInfer-2: Fast Large Language Model Inference on a Smartphone

Large language models (LLMs) on smartphones enable real-time AI assistance and privacy-preserving, offline operation. However, resource constraints of smartphones limit current deployments to small language models (SLMs), significantly compromising their capabilities. This paper introduces PowerInfer-2, a smartphone-based framework that enables fast inference for LLMs exceeding the memory capacity. The key insight is decomposing matrix operations into neuron clusters as the basic processing unit, which enables flexible scheduling and efficient I/O-computation pipelining. PowerInfer-2 leverages this neuron-cluster-based design in both computation and storage. For computation, neuron clusters with dense activations are processed on NPU, while sparse clusters use CPU. The storage engine provides a fine-grained pipeline mechanism that coordinates cluster-level computation and I/O operations, enhanced by a segmented neuron cache to reduce I/O activities. PowerInfer-2 achieves up to a 27.8x speed increase compared to state-of-the-art frameworks. PowerInfer-2 is the first system to serve a 47B LLM on a smartphone, achieving 11.68 tokens/s. Notably, these performance improvements preserve model quality with negligible accuracy degradation.

==> data/decoding.csv <==
Model   NeuronInfer llama.cpp-D 
Mixtral-8×7B 7.158 0.55
Bamboo-7B 9.591 0.52
Llama-7B 6.745 0.61
Llama-13B 0.992 0.23


==> data/existing-solutions-perf.csv <==
Solution,   Model,      PromptLength,   Offload,    Prefill,    Decode     
PowerInfer, Mistral 7B, 128,            0,          23.2,       13.2
PowerInfer, Mistral 7B, 128,            50,         2.97,       3.28
PowerInfer, Mistral 7B, 512,            0,          23.5,       12.9
PowerInfer, Mistral 7B, 512,            50,         3.92,       3.06
LLMFlash,   Mistral 7B, 128,            0,          23.1,       13.3          
LLMFlash,   Mistral 7B, 128,            50,         6.7,        3.9
LLMFlash,   Mistral 7B, 512,            0,          23.4,       13.0
LLMFlash,   Mistral 7B, 512,            50,         7.0,        4.2

==> data/inmemory-prefill.csv <==
Model   NeuronInfer llama.cpp 
Bamboo-7B 69.32 7.7
Llama-7B 75.2 8.9
Mixtral 0.1 30


==> data/inmemory.csv <==
Model   NeuronInfer llama.cpp 
Bamboo-7B 8.234 3.361
Llama-7B 6.365 3.402
Bamboo-7B-INT4 14.55 8.41

